Optimizing Tail Latency in Commodity Datacenters using Forward Error Correction

Long tail latency of short flows (or messages) greatly affects user-facing applications in datacenters. Prior solutions to the problem introduce significant implementation complexities, such as global state monitoring, complex network control, or non-trivial switch modifications. While promising superior performance, they are hard to implement in practice. This paper presents CloudBurst, a simple, effective yet readily deployable solution achieving similar or even better results without introducing the above complexities. At its core, CloudBurst explores forward error correction (FEC) over multipath - it proactively spreads FEC-coded packets generated from messages over multipath in parallel, and recovers them with the first few arriving ones. As a result, CloudBurst is able to obliviously exploit underutilized paths, thus achieving low tail latency. We have implemented CloudBurst as a user-space library, and deployed it on a testbed with commodity switches. Our testbed and simulation experiments show the superior performance of CloudBurst. For example, CloudBurst achieves 63.69% and 60.06% reduction in 99th percentile message/flow completion time (FCT) compared to DCTCP and PIAS, respectively.

==> figs/eval-misc.txt <==
Size	cbrst	pfab	QJUMP	DCTCP	cbrst	pfab	QJUMP
5KB	13	14	16	1927	1676.49	1657.22	1618.68
20KB	27	18	15	5975	4361.75	4899.5	5078.75
93KB	43	25	19	19775	11271.75	14831.25	16017.75
							
					-0.296296296		
					#DIV/0!		

==> figs/header.txt <==
0                   1                   2                   3
0 1 2 3 4 5 6 7 8 9 0 1 2 3 4 5 6 7 8 9 0 1 2 3 4 5 6 7 8 9 0 1
+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+
|          Source Port          |       Destination Port        |
+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+
| # Symbol  |         Message Length            |   Checksum    |
+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+
|                          Bit Set                              |
+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+
|                          Bit Set                              |
+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+


==> figs/nonsystematic.csv <==
n_degree,n_segment,n_packet,n_operation,overhead-32,n_segment,n_packet,n_operation,overhead-64,n_segment,n_packet,n_operation,overhead-128,n_segment,n_packet,n_operation,overhead-256,n_segment,n_packet,n_operation,overhead-512,n_segment,n_packet,n_operation,overhead-1024
1,32,72,169,2.25,64,159,452,2.484375,128,353,1307,2.7578125,256,775,3620,3.02734375,512,1780,10054,3.4765625,1024,3827,23449,3.737304688
2,32,45,213,1.40625,64,101,713,1.578125,128,224,2584,1.75,256,520,9836,2.03125,512,1164,35249,2.2734375,1024,2628,128056,2.56640625
3,32,39,238,1.21875,64,79,765,1.234375,128,172,2931,1.34375,256,394,12895,1.5390625,512,884,54283,1.7265625,1024,1951,227334,1.905273438
4,32,34,281,1.0625,64,70,897,1.09375,128,143,3190,1.1171875,256,320,13656,1.25,512,703,56798,1.373046875,1024,1503,229957,1.467773438
5,32,33,331,1.03125,64,65,1027,1.015625,128,135,3724,1.0546875,256,280,14261,1.09375,512,593,56235,1.158203125,1024,1245,225835,1.215820313
6,32,33,357,1.03125,64,65,1166,1.015625,128,131,4101,1.0234375,256,264,15333,1.03125,512,538,58017,1.05078125,1024,1119,232362,1.092773438
7,32,33,393,1.03125,64,65,1312,1.015625,128,130,4633,1.015625,256,259,16897,1.01171875,512,520,63120,1.015625,1024,1057,245543,1.032226563
8,32,33,423,1.03125,64,65,1417,1.015625,128,129,4984,1.0078125,256,260,18744,1.015625,512,520,69708,1.015625,1024,1042,265087,1.017578125
9,32,33,434,1.03125,64,65,1504,1.015625,128,129,5381,1.0078125,256,258,20019,1.0078125,512,514,74503,1.00390625,1024,1027,283663,1.002929688
10,32,33,456,1.03125,64,65,1566,1.015625,128,129,5654,1.0078125,256,257,21043,1.00390625,512,513,79232,1.001953125,1024,1026,304990,1.001953125
11,32,33,471,1.03125,64,65,1642,1.015625,128,129,5951,1.0078125,256,257,22088,1.00390625,512,513,83702,1.001953125,1024,1025,320634,1.000976563
12,32,33,475,1.03125,64,65,1689,1.015625,128,129,6128,1.0078125,256,257,22931,1.00390625,512,513,86881,1.001953125,1024,1025,334122,1.000976563
13,32,33,485,1.03125,64,65,1743,1.015625,128,129,6280,1.0078125,256,257,23719,1.00390625,512,513,89874,1.001953125,1024,1025,347240,1.000976563
14,32,34,501,1.0625,64,65,1762,1.015625,128,129,6442,1.0078125,256,257,24085,1.00390625,512,513,93086,1.001953125,1024,1025,360570,1.000976563
15,32,33,500,1.03125,64,65,1806,1.015625,128,129,6558,1.0078125,256,257,24751,1.00390625,512,513,94815,1.001953125,1024,1025,368334,1.000976563
16,32,33,504,1.03125,64,65,1845,1.015625,128,129,6825,1.0078125,256,257,25442,1.00390625,512,513,97831,1.001953125,1024,1025,377514,1.000976563
17,32,33,510,1.03125,64,65,1870,1.015625,128,129,6853,1.0078125,256,257,25812,1.00390625,512,513,100062,1.001953125,1024,1025,388516,1.000976563
18,32,33,505,1.03125,64,65,1890,1.015625,128,129,6993,1.0078125,256,257,26345,1.00390625,512,513,101890,1.001953125,1024,1025,396626,1.000976563
19,32,33,515,1.03125,64,65,1925,1.015625,128,129,7054,1.0078125,256,257,26741,1.00390625,512,513,103480,1.001953125,1024,1025,402023,1.000976563
,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,
1,256,775,3620,3.02734375,,,,,,,,,,,,,,,,,,,,
2,256,520,9836,2.03125,,,,,,,,,,,,,,,,,,,,
3,256,394,12895,1.5390625,,,,,,,,,,,,,,,,,,,,
4,256,320,13656,1.25,,,,,,,,,,,,,,,,,,,,
5,256,280,14261,1.09375,,,,,,,,,,,,,,,,,,,,
6,256,264,15333,1.03125,,,,,,,,,,,,,,,,,,,,
7,256,259,16897,1.01171875,,,,,,,,,,,,,,,,,,,,
8,256,260,18744,1.015625,,,,,,,,,,,,,,,,,,,,
9,256,258,20019,1.0078125,,,,,,,,,,,,,,,,,,,,
10,256,257,21043,1.00390625,,,,,,,,,,,,,,,,,,,,
11,256,257,22088,1.00390625,,,,,,,,,,,,,,,,,,,,
12,256,257,22931,1.00390625,,,,,,,,,,,,,,,,,,,,
13,256,257,23719,1.00390625,,,,,,,,,,,,,,,,,,,,
14,256,257,24085,1.00390625,,,,,,,,,,,,,,,,,,,,
15,256,257,24751,1.00390625,,,,,,,,,,,,,,,,,,,,
16,256,257,25442,1.00390625,,,,,,,,,,,,,,,,,,,,
17,256,257,25812,1.00390625,,,,,,,,,,,,,,,,,,,,
18,256,257,26345,1.00390625,,,,,,,,,,,,,,,,,,,,
19,256,257,26741,1.00390625,,,,,,,,,,,,,,,,,,,,

==> figs/pro-all-to-all-4.tsv <==
Request/Second	DCTCP-5	C-5	D-5	E-5	Cloudburst-5	DCTCP-20	C-20	D-20	E-20	Cloudburst-20	DCTCP-93	C-93	D-93	E-93	Cloudburst-93
800	1520	2347	1319	679	389	5002	7389.31	6339.4	5931	1231	17702	28389.31	20339.4	20329.41	3711
1600	1880	2569	1445	690.9	417	5704	7435	6255	6345	1345	18704	29435	22455	21099.0	4617
2000	1927	3128	1689	784.2	545	5975	7246	6489.1	6567	1367	19775	29946	24089.1	23429	5807

